Determining the systemic redshift of Lyman-alpha emitters with neural networks and improving the measured large-scale clustering

We explore how to mitigate the clustering distortions in Lyman-$\alpha$ emitters (LAEs) samples caused by the miss-identification of the Lyman-$\alpha$ (Ly$\alpha$) wavelength in their Ly$\alpha$ line profiles. We use the Ly$\alpha$ line profiles from our previous LAE theoretical model that includes radiative transfer in the interstellar and intergalactic mediums. We introduce a novel approach to measure the systemic redshift of LAEs from their Ly$\alpha$ line using neural networks. In detail, we assume that, for a fraction of the whole LAE population their systemic redshift is determined precisely through other spectral features. We then use this subset to train a neural network that predicts the Ly$\alpha$ wavelength given a Ly$\alpha$ line profile. We test two different training sets: i) the LAEs are selected homogeneously and ii) only the brightest LAEs are selected. In comparison with previous approaches in the literature, our methodology improves significantly both accuracy and precision in determining the Ly$\alpha$ wavelength. In fact, after applying our algorithm in ideal Ly$\alpha$ line profiles, we recover the clustering unperturbed down to 1cMpc/h. Then, we test the performance of our methodology in realistic Ly$\alpha$ line profiles by downgrading their quality. The machine learning techniques work well even if the Ly$\alpha$ line profile quality is decreased considerably. We conclude that LAE surveys such as HETDEX would benefit from determining with high accuracy the systemic redshift of a subpopulation and applying our methodology to estimate the systemic redshift of the rest of the galaxy sample.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> tables.txt <==
\begin{table}
\label{tab:real_2_thin_Shell}
\caption{ Same as Tab.\ref{tab:real_3_thin_Shell} but displaying the details about the \ThinShell\ geometry at redshift 2.2 . }
\begin{tabular}{ccccccccc}
\multicolumn{3}{c}{ $z=2.2$ , Thin Shell}                                                     & GM             & GM-F            & uGM-F     & NN:U           & NN:B   \\ \hline
$\rm W_g ^{Rest}$                              & $\rm \Delta \lambda _{pix}^{Rest}$ & $\rm S/N_{F}$ & $\sigma$       & $\sigma$        & $\sigma$  & $\sigma$       & $\sigma$    \\
$\;$[\AA{}]                                    & [\AA{}]                            &               & [\AA{}]        & [\AA{}]         & [\AA{}]   & [\AA{}]        & [\AA{}]        \\ \hline
0.5                                            & 0.25                               & 6.0         & 1.57 & 0.79  & 0.78 & 0.67 & 1.63 \\
                                               &                                    & 7.0         & 1.46 & 0.68  & 0.67 & 0.52 & 1.03 \\
                                               &                                    & 10.0        & 1.33 & 0.58  & 0.57 & 0.28 & 0.49 \\
                                               &                                    & 15.0        & 1.25 & 0.53  & 0.52 & 0.22 & 0.36 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.84 & 1.17  & 1.16 & 0.99 & 1.81 \\
                                               &                                    & 7.0         & 1.65 & 0.94  & 0.93 & 0.73 & 1.5 \\
                                               &                                    & 10.0        & 1.39 & 0.67  & 0.66 & 0.34 & 0.61 \\
                                               &                                    & 15.0        & 1.24 & 0.56  & 0.55 & 0.22 & 0.38 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.43 & 1.91  & 1.88 & 1.31 & 2.45 \\
                                               &                                    & 7.0         & 2.15 & 1.55  & 1.53 & 1.06 & 1.89 \\
                                               &                                    & 10.0        & 1.63 & 0.95  & 0.93 & 0.52 & 1.04 \\
                                               &                                    & 15.0        & 1.35 & 0.65  & 0.64 & 0.27 & 0.41 \\ \hline
1.0                                            & 0.25                               & 6.0         & 1.46 & 0.83  & 0.79 & 0.72 & 1.65 \\
                                               &                                    & 7.0         & 1.33 & 0.72  & 0.68 & 0.55 & 1.27 \\
                                               &                                    & 10.0        & 1.21 & 0.59  & 0.56 & 0.31 & 0.56 \\
                                               &                                    & 15.0        & 1.09 & 0.52  & 0.5 & 0.23 & 0.44 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.78 & 1.26  & 1.21 & 1.03 & 2.01 \\
                                               &                                    & 7.0         & 1.57 & 1.02  & 0.98 & 0.75 & 1.46 \\
                                               &                                    & 10.0        & 1.29 & 0.7  & 0.67 & 0.39 & 0.68 \\
                                               &                                    & 15.0        & 1.14 & 0.57  & 0.54 & 0.24 & 0.43 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.44 & 2.03  & 1.99 & 1.37 & 2.62 \\
                                               &                                    & 7.0         & 2.1 & 1.66  & 1.62 & 1.1 & 2.15 \\
                                               &                                    & 10.0        & 1.58 & 1.01  & 0.97 & 0.54 & 0.96 \\
                                               &                                    & 15.0        & 1.25 & 0.68  & 0.65 & 0.25 & 0.45 \\ \hline
2.0                                            & 0.25                               & 6.0         & 1.24 & 1.04  & 0.92 & 0.87 & 1.97 \\
                                               &                                    & 7.0         & 1.12 & 0.9  & 0.77 & 0.65 & 1.73 \\
                                               &                                    & 10.0        & 0.93 & 0.69  & 0.57 & 0.39 & 0.73 \\
                                               &                                    & 15.0        & 0.82 & 0.56  & 0.48 & 0.27 & 0.52 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.65 & 1.56  & 1.48 & 1.23 & 2.47 \\
                                               &                                    & 7.0         & 1.42 & 1.28  & 1.18 & 0.94 & 2.26 \\
                                               &                                    & 10.0        & 1.08 & 0.87  & 0.75 & 0.45 & 0.98 \\
                                               &                                    & 15.0        & 0.9 & 0.66  & 0.56 & 0.27 & 0.43 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.5 & 2.42  & 2.37 & 1.6 & 2.81 \\
                                               &                                    & 7.0         & 2.05 & 2.01  & 1.94 & 1.29 & 2.55 \\
                                               &                                    & 10.0        & 1.41 & 1.28  & 1.18 & 0.62 & 1.35 \\
                                               &                                    & 15.0        & 1.03 & 0.85  & 0.72 & 0.31 & 0.52 \\ \hline
\end{tabular}
\end{table}

\begin{table}
\label{tab:real_2_galactic_Wind}
\caption{ Same as Tab.\ref{tab:real_3_thin_Shell} but displaying the details about the \GalacticWind\ geometry at redshift 2.2 . }
\begin{tabular}{ccccccccc}
\multicolumn{3}{c}{ $z=2.2$ , Galactic Wind}                                                     & GM             & GM-F            & uGM-F     & NN:U           & NN:B   \\ \hline
$\rm W_g ^{Rest}$                              & $\rm \Delta \lambda _{pix}^{Rest}$ & $\rm S/N_{F}$ & $\sigma$       & $\sigma$        & $\sigma$  & $\sigma$       & $\sigma$    \\
$\;$[\AA{}]                                    & [\AA{}]                            &               & [\AA{}]        & [\AA{}]         & [\AA{}]   & [\AA{}]        & [\AA{}]        \\ \hline
0.5                                            & 0.25                               & 6.0         & 1.71 & 0.73  & 0.72 & 0.46 & 0.84 \\
                                               &                                    & 7.0         & 1.69 & 0.7  & 0.69 & 0.39 & 0.73 \\
                                               &                                    & 10.0        & 1.65 & 0.65  & 0.65 & 0.3 & 0.53 \\
                                               &                                    & 15.0        & 1.62 & 0.62  & 0.61 & 0.24 & 0.38 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.76 & 0.85  & 0.84 & 0.61 & 1.24 \\
                                               &                                    & 7.0         & 1.73 & 0.78  & 0.77 & 0.47 & 0.78 \\
                                               &                                    & 10.0        & 1.63 & 0.68  & 0.68 & 0.35 & 0.57 \\
                                               &                                    & 15.0        & 1.61 & 0.63  & 0.63 & 0.26 & 0.43 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 1.92 & 1.28  & 1.24 & 0.92 & 1.78 \\
                                               &                                    & 7.0         & 1.8 & 1.09  & 1.05 & 0.69 & 1.25 \\
                                               &                                    & 10.0        & 1.67 & 0.85  & 0.82 & 0.4 & 0.65 \\
                                               &                                    & 15.0        & 1.6 & 0.71  & 0.7 & 0.26 & 0.51 \\ \hline
1.0                                            & 0.25                               & 6.0         & 1.63 & 0.76  & 0.74 & 0.53 & 0.99 \\
                                               &                                    & 7.0         & 1.61 & 0.72  & 0.7 & 0.41 & 0.76 \\
                                               &                                    & 10.0        & 1.56 & 0.65  & 0.64 & 0.31 & 0.65 \\
                                               &                                    & 15.0        & 1.53 & 0.61  & 0.6 & 0.23 & 0.41 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.71 & 0.92  & 0.88 & 0.71 & 1.49 \\
                                               &                                    & 7.0         & 1.67 & 0.82  & 0.79 & 0.51 & 1.11 \\
                                               &                                    & 10.0        & 1.59 & 0.71  & 0.69 & 0.36 & 0.81 \\
                                               &                                    & 15.0        & 1.53 & 0.64  & 0.63 & 0.27 & 0.47 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 1.9 & 1.33  & 1.32 & 1.04 & 2.02 \\
                                               &                                    & 7.0         & 1.79 & 1.12  & 1.11 & 0.78 & 1.42 \\
                                               &                                    & 10.0        & 1.64 & 0.83  & 0.81 & 0.4 & 0.84 \\
                                               &                                    & 15.0        & 1.55 & 0.7  & 0.68 & 0.3 & 0.52 \\ \hline
2.0                                            & 0.25                               & 6.0         & 1.52 & 0.92  & 0.83 & 0.71 & 1.91 \\
                                               &                                    & 7.0         & 1.47 & 0.85  & 0.76 & 0.54 & 1.24 \\
                                               &                                    & 10.0        & 1.41 & 0.75  & 0.66 & 0.35 & 0.86 \\
                                               &                                    & 15.0        & 1.36 & 0.66  & 0.6 & 0.26 & 0.61 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.63 & 1.17  & 1.13 & 1.01 & 2.3 \\
                                               &                                    & 7.0         & 1.56 & 1.02  & 0.96 & 0.73 & 1.56 \\
                                               &                                    & 10.0        & 1.45 & 0.83  & 0.74 & 0.43 & 1.08 \\
                                               &                                    & 15.0        & 1.39 & 0.73  & 0.64 & 0.3 & 0.74 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 1.92 & 1.79  & 1.76 & 1.36 & 3.12 \\
                                               &                                    & 7.0         & 1.75 & 1.48  & 1.45 & 1.06 & 2.13 \\
                                               &                                    & 10.0        & 1.55 & 1.04  & 0.97 & 0.54 & 1.14 \\
                                               &                                    & 15.0        & 1.44 & 0.82  & 0.73 & 0.32 & 0.65 \\ \hline
\end{tabular}
\end{table}



\begin{table}
\label{tab:real_3_galactic_Wind}
\caption{ Same as Tab.\ref{tab:real_3_thin_Shell} but displaying the details about the \GalacticWind\ geometry at redshift 3.0 . }
\begin{tabular}{ccccccccc}
\multicolumn{3}{c}{ $z=3.0$ , Galactic Wind}                                                     & GM             & GM-F            & uGM-F     & NN:U           & NN:B   \\ \hline
$\rm W_g ^{Rest}$                              & $\rm \Delta \lambda _{pix}^{Rest}$ & $\rm S/N_{F}$ & $\sigma$       & $\sigma$        & $\sigma$  & $\sigma$       & $\sigma$    \\
$\;$[\AA{}]                                    & [\AA{}]                            &               & [\AA{}]        & [\AA{}]         & [\AA{}]   & [\AA{}]        & [\AA{}]        \\ \hline
0.5                                            & 0.25                               & 6.0         & 2.37 & 0.92  & 0.92 & 0.54 & 0.89 \\
                                               &                                    & 7.0         & 2.32 & 0.86  & 0.87 & 0.47 & 0.74 \\
                                               &                                    & 10.0        & 2.31 & 0.8  & 0.81 & 0.33 & 0.57 \\
                                               &                                    & 15.0        & 2.28 & 0.76  & 0.77 & 0.25 & 0.43 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 2.39 & 1.02  & 1.02 & 0.69 & 1.42 \\
                                               &                                    & 7.0         & 2.34 & 0.94  & 0.94 & 0.53 & 0.99 \\
                                               &                                    & 10.0        & 2.29 & 0.84  & 0.84 & 0.39 & 0.61 \\
                                               &                                    & 15.0        & 2.26 & 0.78  & 0.79 & 0.28 & 0.48 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.5 & 1.44  & 1.4 & 0.99 & 2.2 \\
                                               &                                    & 7.0         & 2.43 & 1.24  & 1.21 & 0.75 & 1.49 \\
                                               &                                    & 10.0        & 2.32 & 1.0  & 0.98 & 0.46 & 0.85 \\
                                               &                                    & 15.0        & 2.25 & 0.87  & 0.86 & 0.33 & 0.54 \\ \hline
1.0                                            & 0.25                               & 6.0         & 2.27 & 0.93  & 0.92 & 0.56 & 0.98 \\
                                               &                                    & 7.0         & 2.27 & 0.89  & 0.89 & 0.46 & 0.89 \\
                                               &                                    & 10.0        & 2.22 & 0.8  & 0.81 & 0.36 & 0.66 \\
                                               &                                    & 15.0        & 2.22 & 0.76  & 0.78 & 0.28 & 0.5 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 2.33 & 1.09  & 1.07 & 0.78 & 1.68 \\
                                               &                                    & 7.0         & 2.28 & 0.98  & 0.97 & 0.63 & 1.12 \\
                                               &                                    & 10.0        & 2.22 & 0.85  & 0.85 & 0.38 & 0.7 \\
                                               &                                    & 15.0        & 2.19 & 0.79  & 0.8 & 0.29 & 0.52 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.46 & 1.5  & 1.49 & 1.12 & 2.76 \\
                                               &                                    & 7.0         & 2.35 & 1.28  & 1.28 & 0.86 & 1.77 \\
                                               &                                    & 10.0        & 2.26 & 0.99  & 0.99 & 0.5 & 0.7 \\
                                               &                                    & 15.0        & 2.2 & 0.85  & 0.85 & 0.33 & 0.55 \\ \hline
2.0                                            & 0.25                               & 6.0         & 2.13 & 1.06  & 1.02 & 0.8 & 1.74 \\
                                               &                                    & 7.0         & 2.1 & 0.99  & 0.95 & 0.62 & 1.39 \\
                                               &                                    & 10.0        & 2.04 & 0.88  & 0.85 & 0.41 & 0.94 \\
                                               &                                    & 15.0        & 2.0 & 0.79  & 0.8 & 0.31 & 0.6 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 2.23 & 1.32  & 1.3 & 1.1 & 2.38 \\
                                               &                                    & 7.0         & 2.15 & 1.16  & 1.13 & 0.81 & 1.81 \\
                                               &                                    & 10.0        & 2.08 & 0.98  & 0.94 & 0.49 & 1.01 \\
                                               &                                    & 15.0        & 2.0 & 0.85  & 0.83 & 0.32 & 0.73 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.48 & 1.93  & 1.92 & 1.43 & 2.78 \\
                                               &                                    & 7.0         & 2.33 & 1.64  & 1.62 & 1.1 & 2.79 \\
                                               &                                    & 10.0        & 2.14 & 1.17  & 1.14 & 0.61 & 1.35 \\
                                               &                                    & 15.0        & 2.05 & 0.96  & 0.93 & 0.37 & 0.71 \\ \hline
\end{tabular}
\end{table}

\begin{table}
\label{tab:real_5_thin_Shell}
\caption{ Same as Tab.\ref{tab:real_3_thin_Shell} but displaying the details about the \ThinShell\ geometry at redshift 5.7 . }
\begin{tabular}{ccccccccc}
\multicolumn{3}{c}{ $z=5.7$ , Thin Shell}                                                     & GM             & GM-F            & uGM-F     & NN:U           & NN:B   \\ \hline
$\rm W_g ^{Rest}$                              & $\rm \Delta \lambda _{pix}^{Rest}$ & $\rm S/N_{F}$ & $\sigma$       & $\sigma$        & $\sigma$  & $\sigma$       & $\sigma$    \\
$\;$[\AA{}]                                    & [\AA{}]                            &               & [\AA{}]        & [\AA{}]         & [\AA{}]   & [\AA{}]        & [\AA{}]        \\ \hline
0.5                                            & 0.25                               & 6.0         & 1.9 & 1.03  & 1.01 & 0.7 & 1.46 \\
                                               &                                    & 7.0         & 1.9 & 0.98  & 0.97 & 0.59 & 1.13 \\
                                               &                                    & 10.0        & 1.93 & 0.94  & 0.92 & 0.37 & 0.76 \\
                                               &                                    & 15.0        & 2.0 & 0.93  & 0.91 & 0.26 & 0.48 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.9 & 1.2  & 1.18 & 0.92 & 1.76 \\
                                               &                                    & 7.0         & 1.86 & 1.09  & 1.08 & 0.7 & 1.3 \\
                                               &                                    & 10.0        & 1.84 & 0.97  & 0.95 & 0.46 & 0.75 \\
                                               &                                    & 15.0        & 1.86 & 0.92  & 0.91 & 0.28 & 0.47 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.07 & 1.62  & 1.59 & 1.22 & 2.4 \\
                                               &                                    & 7.0         & 1.95 & 1.41  & 1.38 & 0.92 & 1.83 \\
                                               &                                    & 10.0        & 1.8 & 1.09  & 1.07 & 0.54 & 0.93 \\
                                               &                                    & 15.0        & 1.76 & 0.94  & 0.92 & 0.36 & 0.68 \\ \hline
1.0                                            & 0.25                               & 6.0         & 1.77 & 1.04  & 0.98 & 0.73 & 1.69 \\
                                               &                                    & 7.0         & 1.74 & 0.98  & 0.92 & 0.59 & 1.38 \\
                                               &                                    & 10.0        & 1.75 & 0.92  & 0.86 & 0.41 & 0.8 \\
                                               &                                    & 15.0        & 1.78 & 0.9  & 0.84 & 0.3 & 0.63 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.81 & 1.24  & 1.18 & 0.96 & 1.99 \\
                                               &                                    & 7.0         & 1.74 & 1.13  & 1.07 & 0.78 & 1.51 \\
                                               &                                    & 10.0        & 1.71 & 0.96  & 0.9 & 0.46 & 0.82 \\
                                               &                                    & 15.0        & 1.69 & 0.9  & 0.84 & 0.32 & 0.63 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.06 & 1.67  & 1.64 & 1.29 & 2.72 \\
                                               &                                    & 7.0         & 1.9 & 1.46  & 1.43 & 1.03 & 2.05 \\
                                               &                                    & 10.0        & 1.71 & 1.1  & 1.06 & 0.55 & 1.0 \\
                                               &                                    & 15.0        & 1.65 & 0.92  & 0.88 & 0.35 & 0.76 \\ \hline
2.0                                            & 0.25                               & 6.0         & 1.42 & 1.09  & 0.97 & 0.83 & 2.13 \\
                                               &                                    & 7.0         & 1.39 & 1.0  & 0.87 & 0.68 & 1.58 \\
                                               &                                    & 10.0        & 1.29 & 0.88  & 0.73 & 0.46 & 0.86 \\
                                               &                                    & 15.0        & 1.21 & 0.82  & 0.67 & 0.36 & 0.73 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.61 & 1.42  & 1.33 & 1.08 & 2.63 \\
                                               &                                    & 7.0         & 1.51 & 1.23  & 1.13 & 0.85 & 1.92 \\
                                               &                                    & 10.0        & 1.36 & 0.98  & 0.85 & 0.48 & 1.03 \\
                                               &                                    & 15.0        & 1.24 & 0.86  & 0.71 & 0.34 & 0.7 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.03 & 2.0  & 1.95 & 1.44 & 3.41 \\
                                               &                                    & 7.0         & 1.78 & 1.72  & 1.65 & 1.18 & 2.62 \\
                                               &                                    & 10.0        & 1.49 & 1.23  & 1.12 & 0.62 & 1.23 \\
                                               &                                    & 15.0        & 1.31 & 0.95  & 0.82 & 0.37 & 0.76 \\ \hline
\end{tabular}
\end{table}

\begin{table}
\label{tab:real_5_galactic_Wind}
\caption{ Same as Tab.\ref{tab:real_3_thin_Shell} but displaying the details about the \GalacticWind\ geometry at redshift 5.7 . }
\begin{tabular}{ccccccccc}
\multicolumn{3}{c}{ $z=5.7$ , Galactic Wind}                                                     & GM             & GM-F            & uGM-F     & NN:U           & NN:B   \\ \hline
$\rm W_g ^{Rest}$                              & $\rm \Delta \lambda _{pix}^{Rest}$ & $\rm S/N_{F}$ & $\sigma$       & $\sigma$        & $\sigma$  & $\sigma$       & $\sigma$    \\
$\;$[\AA{}]                                    & [\AA{}]                            &               & [\AA{}]        & [\AA{}]         & [\AA{}]   & [\AA{}]        & [\AA{}]        \\ \hline
0.5                                            & 0.25                               & 6.0         & 2.92 & 0.87  & 0.86 & 0.54 & 1.06 \\
                                               &                                    & 7.0         & 2.95 & 0.85  & 0.85 & 0.44 & 0.84 \\
                                               &                                    & 10.0        & 3.03 & 0.85  & 0.84 & 0.32 & 0.67 \\
                                               &                                    & 15.0        & 3.11 & 0.85  & 0.84 & 0.25 & 0.43 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 2.77 & 0.93  & 0.92 & 0.65 & 1.26 \\
                                               &                                    & 7.0         & 2.78 & 0.88  & 0.88 & 0.53 & 0.9 \\
                                               &                                    & 10.0        & 2.84 & 0.84  & 0.84 & 0.36 & 0.68 \\
                                               &                                    & 15.0        & 2.93 & 0.83  & 0.83 & 0.28 & 0.5 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.71 & 1.19  & 1.16 & 0.86 & 1.52 \\
                                               &                                    & 7.0         & 2.7 & 1.09  & 1.06 & 0.68 & 1.26 \\
                                               &                                    & 10.0        & 2.74 & 0.94  & 0.91 & 0.39 & 0.87 \\
                                               &                                    & 15.0        & 2.8 & 0.88  & 0.86 & 0.28 & 0.65 \\ \hline
1.0                                            & 0.25                               & 6.0         & 2.8 & 0.86  & 0.85 & 0.57 & 1.65 \\
                                               &                                    & 7.0         & 2.81 & 0.84  & 0.83 & 0.49 & 1.01 \\
                                               &                                    & 10.0        & 2.89 & 0.83  & 0.82 & 0.37 & 0.8 \\
                                               &                                    & 15.0        & 2.97 & 0.83  & 0.82 & 0.3 & 0.59 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 2.65 & 0.95  & 0.93 & 0.69 & 1.34 \\
                                               &                                    & 7.0         & 2.66 & 0.89  & 0.87 & 0.55 & 1.12 \\
                                               &                                    & 10.0        & 2.72 & 0.83  & 0.82 & 0.38 & 0.87 \\
                                               &                                    & 15.0        & 2.81 & 0.82  & 0.81 & 0.3 & 0.61 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.58 & 1.22  & 1.22 & 0.98 & 1.87 \\
                                               &                                    & 7.0         & 2.58 & 1.07  & 1.08 & 0.72 & 1.4 \\
                                               &                                    & 10.0        & 2.58 & 0.88  & 0.89 & 0.4 & 1.12 \\
                                               &                                    & 15.0        & 2.65 & 0.82  & 0.83 & 0.3 & 0.84 \\ \hline
2.0                                            & 0.25                               & 6.0         & 2.22 & 0.95  & 0.89 & 0.64 & 2.0 \\
                                               &                                    & 7.0         & 2.23 & 0.91  & 0.85 & 0.57 & 1.51 \\
                                               &                                    & 10.0        & 2.25 & 0.85  & 0.8 & 0.38 & 1.06 \\
                                               &                                    & 15.0        & 2.29 & 0.82  & 0.79 & 0.36 & 1.32 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 2.21 & 1.13  & 1.09 & 0.89 & 2.19 \\
                                               &                                    & 7.0         & 2.19 & 1.02  & 0.98 & 0.67 & 1.44 \\
                                               &                                    & 10.0        & 2.19 & 0.89  & 0.84 & 0.4 & 0.99 \\
                                               &                                    & 15.0        & 2.2 & 0.83  & 0.79 & 0.32 & 1.12 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.26 & 1.56  & 1.54 & 1.31 & 2.68 \\
                                               &                                    & 7.0         & 2.21 & 1.36  & 1.33 & 0.97 & 2.06 \\
                                               &                                    & 10.0        & 2.14 & 1.02  & 0.98 & 0.51 & 1.07 \\
                                               &                                    & 15.0        & 2.13 & 0.86  & 0.83 & 0.32 & 1.01 \\ \hline
\end{tabular}
\end{table}

